Processes analogous to ecological interactions and dispersal shape the dynamics of economic activities

The processes of ecological interactions, dispersal and mutations shape the dynamics of biological communities, and analogous eco-evolutionary processes acting upon economic entities have been proposed to explain economic change. This hypothesis is compelling because it explains economic change through endogenous mechanisms, but it has not been quantitatively tested at the global economy level. Here, we use an inverse modelling technique and 59 years of economic data covering 77 countries to test whether the collective dynamics of national economic activities can be characterised by eco-evolutionary processes. We estimate the statistical support of dynamic community models in which the dynamics of economic activities are coupled with positive and negative interactions between the activities, the spatial dispersal of the activities, and their transformations into other economic activities. We find strong support for the models capturing positive interactions between economic activities and spatial dispersal of the activities across countries. These results suggest that processes akin to those occurring in ecosystems play a significant role in the dynamics of economic systems. The strength-of-evidence obtained for each model varies across countries and may be caused by differences in the distance between countries, specific institutional contexts, and historical contingencies. Overall, our study provides a new quantitative, biologically inspired framework to study the forces shaping economic change.

==> figures/SI/country_code.csv <==
Country Code;Country Name
AGO;Angola
ARE;United Arab Emirates
ARG;Argentina
AUS;Australia
AUT;Austria
AZE;Azerbaijan
BEL;Belgium
BGD;Bangladesh
BGR;Bulgaria
BHR;Bahrain
BLR;Belarus
BOL;Bolivia
BRA;Brazil
CAN;Canada
CHE;Switzerland
CHL;Chile
CHN;China
COL;Colombia
CRI;Costa Rica
CUB;Cuba
CZE;Czech Republic
DEU;Germany
DNK;Denmark
DOM;Dominican Republic
DZA;Algeria
ECU;Ecuador
EGY;Egypt, Arab Rep.
ESP;Spain
ETH;Ethiopia
FIN;Finland
FRA;France
GBR;United Kingdom
GHA;Ghana
GRC;Greece
GTM;Guatemala
HKG;Hong Kong SAR, China
HRV;Croatia
HUN;Hungary
IDN;Indonesia
IND;India
IRL;Ireland
IRN;Iran, Islamic Rep.
IRQ;Iraq
ISR;Israel
JOR;Jordan
JPN;Japan
KAZ;Kazakhstan
KEN;Kenya
KOR;Korea, Rep.
LBN;Lebanon
LBY;Libya
LKA;Sri Lanka
LTU;Lithuania
LUX;Luxembourg
LVA;Latvia
MAC;Macao SAR, China
MAR;Morocco
MEX;Mexico
MMR;Myanmar
MYS;Malaysia
NGA;Nigeria
NLD;Netherlands
NOR;Norway
NZL;New Zealand
OMN;Oman
PAK;Pakistan
PAN;Panama
PER;Peru
POL;Poland
PRI;Puerto Rico
PRT;Portugal
PRY;Paraguay
QAT;Qatar
ROU;Romania
RUS;Russian Federation
SAU;Saudi Arabia
SDN;Sudan
SGP;Singapore
SRB;Serbia
SVK;Slovak Republic
SVN;Slovenia
SWE;Sweden
SYR;Syrian Arab Republic
THA;Thailand
TKM;Turkmenistan
TUN;Tunisia
TUR;Turkey
TZA;Tanzania
UKR;Ukraine
URY;Uruguay
USA;United States
UZB;Uzbekistan
VEN;Venezuela, RB
VNM;Vietnam
YEM;Yemen, Rep.
ZAF;South Africa


==> figures/SI/country_code.dat <==
Country Code   Country Name
AGO   Angola
ARE   United Arab Emirates
ARG   Argentina
AUS   Australia
AUT   Austria
AZE   Azerbaijan
BEL   Belgium
BGD   Bangladesh
BGR   Bulgaria
BHR   Bahrain
BLR   Belarus
BOL   Bolivia
BRA   Brazil
CAN   Canada
CHE   Switzerland
CHL   Chile
CHN   China
COL   Colombia
CRI   Costa Rica
CUB   Cuba
CZE   Czech Republic
DEU   Germany
DNK   Denmark
DOM   Dominican Republic
DZA   Algeria
ECU   Ecuador
EGY   Egypt, Arab Rep.
ESP   Spain
ETH   Ethiopia
FIN   Finland
FRA   France
GBR   United Kingdom
GHA   Ghana
GRC   Greece
GTM   Guatemala
HKG   Hong Kong SAR, China
HRV   Croatia
HUN   Hungary
IDN   Indonesia
IND   India
IRL   Ireland
IRN   Iran, Islamic Rep.
IRQ   Iraq
ISR   Israel
JOR   Jordan
JPN   Japan
KAZ   Kazakhstan
KEN   Kenya
KOR   Korea, Rep.
LBN   Lebanon
LBY   Libya
LKA   Sri Lanka
LTU   Lithuania
LUX   Luxembourg
LVA   Latvia
MAC   Macao SAR, China
MAR   Morocco
MEX   Mexico
MMR   Myanmar
MYS   Malaysia
NGA   Nigeria
NLD   Netherlands
NOR   Norway
NZL   New Zealand
OMN   Oman
PAK   Pakistan
PAN   Panama
PER   Peru
POL   Poland
PRI   Puerto Rico
PRT   Portugal
PRY   Paraguay
QAT   Qatar
ROU   Romania
RUS   Russian Federation
SAU   Saudi Arabia
SDN   Sudan
SGP   Singapore
SRB   Serbia
SVK   Slovak Republic
SVN   Slovenia
SWE   Sweden
SYR   Syrian Arab Republic
THA   Thailand
TKM   Turkmenistan
TUN   Tunisia
TUR   Turkey
TZA   Tanzania
UKR   Ukraine
URY   Uruguay
USA   United States
UZB   Uzbekistan
VEN   Venezuela, RB
VNM   Vietnam
WLD   World
YEM   Yemen, Rep.
ZAF   South Africa

